Spectroscopic follow-up of statistically selected extremely metal-poor star candidates from GALAH DR3

The advent of large-scale stellar spectroscopic surveys naturally leads to the implementation of machine learning techniques to isolate, for example, small sub-samples of potentially interesting stars from the full data set. A recent example is the application of the t-SNE statistical method to $\sim$600,000 stellar spectra from the GALAH survey in order to identify a sample of candidate extremely metal-poor (EMP, [Fe/H] $\leq$ -3) stars. We report the outcome of low-resolution spectroscopic follow-up of 83 GALAH EMP candidates that lack any previous metallicity estimates. Overall, the statistical selection is found to be efficient ($\sim$one-third of the candidates have [Fe/H] $\leq$ -2.75) with low contamination ($<$10% have [Fe/H] $>$ -2), and with a metallicity distribution function that is consistent with previous work. Five stars are found to have [Fe/H] $\leq$ -3.0, one of which is a main sequence turnoff star. Two other stars are revealed as likely carbon-enhanced metal-poor (CEMP) stars of type CEMP-$s$, and a known carbon star is re-identified. The results indicate that the statistical selection approach employed was successful, and therefore it can be applied to forthcoming even larger stellar spectroscopic surveys with the expectation of similar positive outcomes.

==> Galah_Cands_Table.dat <==
-------
Gaia DR3 Source        GALAH DR3 ID         RA          Dec           G     Bp-Rp  Teff_23m  log g_23m [Fe/H]_23m E(B-V)_23m 
-------
4973234033240265088    161118002601383  00 06 06.68  -51 32 40.6    12.874  0.937    5175      2.250    -2.250    0.013
4709807608617381248    170805005101087  00 53 07.82  -63 45 01.5    13.421  0.896    5325      2.875    -2.250    0.022
4686805825364910336    140808004701080  01 52 14.66  -72 19 13.0    13.781  0.761    6050      4.500    -2.750    0.036
4678520146255821952    150903002402109  04 14 16.25  -60 09 04.8    12.857  1.054    4950      1.625    -2.500    0.016
4679059387989727872    150903002402348  04 19 20.01  -58 40 42.4    12.321  0.954    5350      2.125    -2.750    0.022
4675029093759082496    161011003401196  04 22 53.12  -65 22 31.4    13.575  1.077    4975      2.000    -2.750    0.042
4814070963385616384    161104004301021  05 00 36.95  -40 53 12.0    13.242  0.620    6550      4.250    -2.625    0.020
4663970721209846144    161210003401135  05 02 47.62  -64 29 15.8    13.051  1.082    4925      1.875    -2.750    0.035
3393988577272680576    170122002601383  05 13 52.68  +16 33 19.4    10.309  1.445    4800      1.375    -2.500    0.255
4660638204572433792    180101002601308  05 21 16.37  -65 23 04.5    11.864  0.670    6250      4.000    -2.125    0.040
4772667787889290752    171208003602224  05 21 57.88  -50 10 03.2    13.220  1.335    4150      1.000    -2.125    0.029   
5499590418621765376    151225002101108  06 20 55.96  -54 40 32.6    13.280  0.634    6325      3.500    -2.875    0.068
5262188639659492480    170122003101322  06 39 25.18  -74 14 05.6    12.278  1.050    5100      2.250    -2.500    0.050
5566284526222553856    161118005201202  07 05 42.18  -36 50 03.5    12.282  0.680    6450      4.500    -2.000    0.050
5518045893097566976    160129004201001  07 48 01.56  -49 24 04.2    11.927  1.272    5025      1.500    -2.125    0.176
5648280704644030080    140116004301131  09 09 39.43  -27 10 56.4    12.992  1.245    5000      1.250    -2.750    0.137
5737613176838697344    140413002201161  09 22 37.76  -14 05 39.1    12.927  1.056    5025      2.000    -2.000    0.053
5678692238491747456    150101004001177  09 34 59.00  -18 23 46.7    13.355  1.102    4975      1.500    -1.875    0.050
5460950625087162752    180102004101191  10 16 44.04  -31 25 51.1    13.470  0.768    5900      1.875    -2.000    0.065
5383561533524710784    170206005201228  11 25 03.98  -41 19 04.9    13.148  0.887    5850      2.625    -2.125    0.138
3482978444220888576    160527002101031  11 26 14.35  -29 45 44.7    12.236  0.879    5625      2.750    -2.125    0.069
3895958344506982784    150409003601189  11 47 10.25  +03 41 26.6    12.393  1.084    4975      1.625    -2.250    0.023
3698111844248492160    170130004601208  12 14 19.57  -00 36 48.2    13.788  0.906    5350      2.500    -2.750    0.035
3695037128700907392    170130004601016  12 20 35.18  -00 57 58.3    13.633  0.834    5575      2.500    -1.750    0.031
6127579439770709632    170412004902087  12 34 56.11  -49 26 13.5    13.223  0.665    6475      4.000    -3.000    0.050
6129183176255748864    160529002901223  12 43 02.80  -46 20 12.4    13.118  0.681    6300      3.750    -2.500    0.050
6156322494779632000    160425001901109  12 57 51.61  -33 36 21.1    13.661  1.267    4825      1.125    -2.750    0.074
6186208659635185280    160330102801149  13 05 00.89  -28 01 45.8    13.090  1.136    5100      1.000    -2.000    0.076
6137856811170048640    160519003601381  13 19 00.50  -41 28 09.4    12.857  1.016    5375      1.500    -2.125    0.121     
6161908769764094208    140312003501132  13 32 37.17  -38 00 33.0    13.346  1.364    4725      0.625    -3.250    0.067
3615049203967714432    150409007101022  14 07 35.52  -09 29 23.5    10.716  1.132    4950      1.500    -2.875    0.045
6270683180221061632    160530003301334  14 08 34.26  -26 21 50.9    13.434  0.653    6500      3.750    -2.375    0.064
6270064120815173504    170408004501131  14 22 02.05  -26 24 35.0    13.463  1.118    4925      2.000    -2.500    0.071
6118234553003945088    170602003701033  14 23 52.31  -37 51 04.9    13.243  0.650    6550      4.000    -2.500    0.072
6120279674692048512    160328004201328  14 26 10.44  -33 42 48.3    12.467  1.146    4900      1.875    -3.500    0.075
6120289192339576064    160328004201370  14 28 12.96  -33 42 11.8    12.471  1.380    4500      1.375    -3.125    0.066
6279912137227090048    150603001801237  14 42 07.44  -20 34 48.3    12.915  1.086    4925      1.875    -1.500    0.102
6280630423262111872    150603001801325  14 45 14.32  -20 51 55.2    13.137  1.186    4950      1.375    -1.875    0.096
6282464065059497600    160426006101258  14 48 19.07  -17 32 38.8    12.318  1.197    4825      2.000    -2.250    0.098
6204842942184624000    160425002501121  14 54 19.41  -33 54 47.4    13.426  1.143    4975      2.125    -2.500    0.150
6005316182002191104    160331004801285  15 10 38.91  -40 14 36.1    13.203  1.187    5025      0.875    -2.500    0.102
6256414985329648384    170507008301377  15 12 39.17  -19 44 54.9    12.477  0.741    6550      4.125    -2.250    0.120
6257238214597891328    160514003301102  15 12 47.66  -18 52 08.1    12.998  1.456    4500      1.000    -3.000    0.094
6321114853712863232    170404002601063  15 19 19.22  -08 32 34.5    12.132  0.670    6675      4.125    -2.250    0.092
6199959495651403776    170312001601051  15 21 39.95  -35 38 09.3    12.023  1.023    5875      1.875    -2.375    0.262
6265394116979926784    170723002101013  15 38 04.53  -14 34 01.5    13.253  0.970    5650      2.000    -2.250    0.135
6234671082037392768    160530003901169  15 44 52.27  -27 14 27.8    13.291  1.160    4925      2.000    -2.250    0.103
6241659406144689024    170724002101121  15 45 28.92  -20 46 44.6    13.475  1.205    5075      1.375    -2.500    0.148
6246751175777399424    150428001601083  15 59 55.98  -20 25 57.8    12.763  1.698    4350      1.000    -2.875    0.191
6043545690204542848    150429004101198  16 10 06.42  -25 26 44.9    14.006  1.117    5275      2.375    -2.750    0.152
6043548026666773760    140711001301222  16 10 31.38  -25 20 15.1    12.856  1.371    4825      1.000    -2.750    0.152
4355928618691580800    160514003801067  16 20 10.14  -04 37 30.6    12.792  1.510    4550      1.125    -2.500    0.165
4433555548361972608    160814000101211  16 28 21.67  +03 30 52.7    12.333  1.528    4475      0.625    -2.750    0.070
4433375404550629248    160814000101016  16 32 58.79  +03 09 06.7    12.757  1.453    4500      1.000    -2.625    0.072
4445239268155369472    170407005201281  16 46 08.39  +08 19 40.1    12.117  1.161    5000      2.125    -2.250    0.100
5915082599916225920    170515005101325  17 05 29.68  -59 15 16.1    12.896  1.220    4775      1.875    -2.375    0.139     
4115919356536788864    170510004301315  17 20 02.71  -20 39 06.4    10.055  1.741    4650      1.250    -2.875    0.392
4474168965270090368    170912001201276  17 45 24.65  +06 13 28.5    12.274  1.431    4650      1.375    -2.750    0.163
4476514330950969216    160817002101018  17 58 33.67  +08 51 13.5    12.306  1.275    4875      2.000    -2.625    0.140
6726156490525862272    160418005601227  18 22 52.91  -41 10 13.2    13.493  1.065    5125      2.500    -2.000    0.083
6652643039993471104    140806002301217  18 29 20.18  -53 49 26.8    13.358  1.139    4975      2.000    -2.500    0.083
6635668603385588224    170906002101108  18 30 34.37  -59 10 54.4    12.557  0.976    5425      3.000    -2.375    0.089
6710646401526616704    160529004801159  18 50 34.17  -47 14 35.0    13.634  1.109    4875      1.750    -2.750    0.057
6688894591195038720    140810003701282  19 48 38.59  -40 51 48.6    12.814  1.404    4500      1.250    -2.875    0.063
6697389418031359488    170907002601223  20 04 31.11  -36 11 34.9    13.337  1.155    4925      1.750    -2.750    0.081
6679346019900960512    160916001801204  20 24 34.52  -42 33 33.8    12.820  0.981    5325      2.750    -2.250    0.059
6679502421133117312    160916001801391  20 29 38.96  -42 29 00.6    12.423  1.117    4950      1.875    -2.500    0.050
6674791980177321216    160812003601073  20 35 32.33  -45 47 56.9    13.300  0.952    5125      2.500    -2.375    0.036
6791595879238240640    170724003601059  20 40 18.44  -34 31 11.2    12.323  0.643    6275      3.625    -2.625    0.000
6799245770046129408    160529005401256  20 41 45.04  -26 45 55.5    13.127  1.401    4500      0.900    -2.750    0.101
6903072859214296064    150601004801072  20 47 01.51  -09 47 15.4    13.715  0.742    6200      4.125    -2.000    0.076
6885999264700668032    170909002101185  21 11 31.42  -12 07 26.0    12.825  0.677    6200      3.500    -2.125    0.041
6789503822144617216    161007002801147  21 21 42.91  -28 41 16.9    13.224  0.692    6300      3.625    -2.375    0.040
6465788494912967040    170906004102119  21 31 24.10  -51 34 54.7    13.496  1.044    4900      1.625    -2.375    0.023
6784705896998312064    170911003101130  21 33 40.22  -32 14 44.2    12.478  1.027    5100      1.875    -2.500    0.042
6578412226860497024    161013002101311  21 37 03.52  -41 44 07.2    12.915  0.994    5050      2.000    -2.125    0.022
6817398810097587584    150901001101227  21 37 38.27  -22 52 43.2    12.987  0.939    5300      2.000    -1.125    0.049
6817411828143382912    150901001101265  21 38 38.13  -22 31 59.8    13.407  0.817    5700      2.375    -1.125    0.049
6355457004191583232    161006003901330  21 56 41.18  -78 23 16.6    13.038  0.931    5975      4.000    -2.625    0.151
2613303298275162112    170601005201159  21 59 46.47  -12 42 09.5    13.832  1.160    4775      2.125    -2.875    0.047
2710181297863251968    160815004301216  22 24 24.86  +07 07 16.9    12.487  1.487    4500      1.000    -2.875    0.118
6406544128348734080    140823002202193  22 39 14.57  -62 04 03.4    13.572  1.038    4925      1.625    -1.500    0.024
2639491225707426304    161106003101195  23 33 25.23  -03 26 05.2    12.456  0.633    6600      4.250    -2.625    0.040
-------
Notes:
4772667787889290752: C-strong  [Ba/Fe], [Eu/Fe] not measured in Galah DR3
6137856811170048640: C-strong  CEMP-s? [Ba/Fe] 1.35, [Eu/Fe] < 1.80
5915082599916225920: C-strong  CEMP-s? [Ba/Fe] 1.16, [Eu/Fe] not measured in Galah DR3
-------
-------
